Convergence analysis of the scaled boundary finite element method for the Laplace equation

The scaled boundary finite element method (SBFEM) is a relatively recent boundary element method that allows the approximation of solutions to PDEs without the need of a fundamental solution. A theoretical framework for the convergence analysis of SBFEM is proposed here. This is achieved by defining a space of semi-discrete functions and constructing an interpolation operator onto this space. We prove error estimates for this interpolation operator and show that optimal convergence to the solution can be obtained in SBFEM. These theoretical results are backed by a numerical example.

==> H1_complex.tikz <==
% This file was created by matplotlib2tikz v0.7.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\begin{axis}[
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
xlabel={$h$},
ylabel={$||u-u_s||_{H^1(\Omega)}$},
x grid style={white!69.01960784313725!black},
xmin=0.1, xmax=2,
xmode=log,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=1e-5, ymax=1,
ymode=log,
ytick style={color=black}
]
\addplot [semithick, blue, mark=*, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.19793641896241
0.897597901025655 0.11220998639735
0.628318530717959 0.0782353490127464
0.418879020478639 0.052029389185216
0.314159265358979 0.038986526997167
0.20943951023932 0.0259736739867263
0.125663706143592 0.0155787926870673
};
\addplot [semithick, red, mark=square, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.0403873593587768
0.897597901025655 0.0130097514446687
0.628318530717959 0.0063543195953165
0.418879020478639 0.00281936502200055
0.314159265358979 0.00158495977917078
0.20943951023932 0.000704132706076618
0.125663706143592 0.000253868091721083
};
%\addplot [semithick, green!50.0!black, mark=triangle, mark size=2, mark options={solid,rotate=180,fill opacity=0}]
%table {%
%1.5707963267949 0.00270256938142761
%0.897597901025655 0.000512920483826065
%0.628318530717959 0.000176562446862495
%0.418879020478639 0.000116952226804776
%0.314159265358979 0.00250130319781662
%0.20943951023932 0.0378332100948507
%0.125663706143592 1.69671723280456
%};

\logLogSlopeTriangle{0.35}{0.16}{0.63}{1}{blue};
\logLogSlopeTriangle{0.58}{0.16}{0.42}{2}{red};
%\logLogSlopeTriangle{0.85}{0.16}{0.25}{3}{green!50.0!black};

\end{axis}

\end{tikzpicture}


==> H1_simple.tikz <==
% This file was created by matplotlib2tikz v0.7.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\begin{axis}[
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
xlabel={$h$},
ylabel={$||u-u_s||_{H^1(\Omega)}$},
x grid style={white!69.01960784313725!black},
xmin=0.1, xmax=2,
xmode=log,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=1e-12, ymax=1,
ymode=log,
ytick style={color=black}
]
\addplot [semithick, blue, mark=*, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.209936718224627
0.897597901025655 0.116565033211244
0.628318530717959 0.0809819885328938
0.418879020478639 0.0537668081493075
0.314159265358979 0.0402666872250405
0.20943951023932 0.0268165632913962
0.125663706143592 0.0160813538490641
};
\addplot [semithick, red, mark=square, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.0204786759334911
0.897597901025655 0.0066644743741826
0.628318530717959 0.00326282027559375
0.418879020478639 0.00144948132084937
0.314159265358979 0.000815202848546172
0.20943951023932 0.000362270958843576
0.125663706143592 0.000130409911434478
};
\addplot [semithick, green!50.0!black, mark=triangle, mark size=2, mark options={solid,rotate=180,fill opacity=0}]
table {%
1.5707963267949 6.79531806111715e-05
0.897597901025655 7.20834082519174e-06
0.628318530717959 1.72610863443725e-06
0.418879020478639 3.40169005665578e-07
0.314159265358979 1.07497077544479e-07
0.20943951023932 2.12046619818004e-08
0.125663706143592 2.74436885371559e-09
};
\addplot [semithick, color0, mark=triangle, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 9.13292716914975e-08
0.897597901025655 3.11784077189734e-09
0.628318530717959 3.63504910397956e-10
0.418879020478639 3.16653198522404e-11
};

\logLogSlopeTriangle{0.35}{0.16}{0.82}{1}{blue};
\logLogSlopeTriangle{0.58}{0.16}{0.71}{2}{red};
\logLogSlopeTriangle{0.6}{0.16}{0.4}{4}{green!50.0!black};
\logLogSlopeTriangle{0.68}{0.16}{0.12}{6}{color0};

\end{axis}

\end{tikzpicture}


==> L2_complex.tikz <==
% This file was created by matplotlib2tikz v0.7.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\begin{axis}[
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
xlabel={$h$},
ylabel={$||u-u_s||_{L^2(\Omega)}$},
x grid style={white!69.01960784313725!black},
xmin=0.1, xmax=2,
xmode=log,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=1e-7, ymax=0.1,
ymode=log,
ytick style={color=black}
]
\addplot [semithick, blue, mark=*, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.0516343870946306
0.897597901025655 0.0178979958733487
0.628318530717959 0.0088908622647633
0.418879020478639 0.00397986927607982
0.314159265358979 0.00224423838023557
0.20943951023932 0.000999201880918508
0.125663706143592 0.000360037212399395
};
\addplot [semithick, red, mark=square, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.00494713024075315
0.897597901025655 0.000921990834591488
0.628318530717959 0.000316342259516818
0.418879020478639 9.37601560579834e-05
0.314159265358979 3.95602698029892e-05
0.20943951023932 1.17218648920465e-05
0.125663706143592 3.42521327605504e-06
};
%\addplot [semithick, green!50.0!black, mark=triangle, mark size=2, mark options={solid,rotate=180,fill opacity=0}]
%table {%
%1.5707963267949 0.000238844749886563
%0.897597901025655 2.64954266575506e-05
%0.628318530717959 6.33500044712526e-06
%0.418879020478639 8.99544168899402e-06
%0.314159265358979 0.000605439759825279
%0.20943951023932 0.00876278072595948
%0.125663706143592 0.378559550128335
%};

\logLogSlopeTriangle{0.45}{0.16}{0.63}{2}{blue};
\logLogSlopeTriangle{0.62}{0.16}{0.45}{3}{red};
%\logLogSlopeTriangle{0.88}{0.16}{0.35}{4}{green!50.0!black};

\end{axis}

\end{tikzpicture}


==> L2_simple.tikz <==
% This file was created by matplotlib2tikz v0.7.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\begin{axis}[
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
xlabel={$h$},
ylabel={$||u-u_s||_{L^2(\Omega)}$},
x grid style={white!69.01960784313725!black},
xmin=0.1, xmax=2,
xmode=log,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=1e-13, ymax=0.1,
ymode=log,
ytick style={color=black}
]
\addplot [semithick, blue, mark=*, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.0505883734364434
0.897597901025655 0.016719144651511
0.628318530717959 0.00821668128651324
0.418879020478639 0.00365762372258
0.314159265358979 0.00205854845460961
0.20943951023932 0.000915270784329681
0.125663706143592 0.000329563904790908
};
\addplot [semithick, red, mark=square, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 0.00231931178241705
0.897597901025655 0.000435391036752666
0.628318530717959 0.000149611592964021
0.418879020478639 4.4376352317194e-05
0.314159265358979 1.87285989140634e-05
0.20943951023932 5.55081702436511e-06
0.125663706143592 1.19915887081493e-06
};
\addplot [semithick, green!50.0!black, mark=triangle, mark size=2, mark options={solid,rotate=180,fill opacity=0}]
table {%
1.5707963267949 3.80737184068414e-06
0.897597901025655 2.34621646186684e-07
0.628318530717959 3.97811383656175e-08
0.418879020478639 5.28576883337665e-09
0.314159265358979 1.26086867997228e-09
0.20943951023932 1.66933117975944e-10
0.125663706143592 1.30886532950719e-11
};
\addplot [semithick, color0, mark=triangle, mark size=2, mark options={solid,fill opacity=0}]
table {%
1.5707963267949 3.47274686256307e-09
0.897597901025655 6.91591079305164e-11
0.628318530717959 5.71962475811825e-12
0.418879020478639 3.80495681276714e-13
};

\logLogSlopeTriangle{0.25}{0.16}{0.76}{2}{blue};
\logLogSlopeTriangle{0.58}{0.16}{0.65}{3}{red};
\logLogSlopeTriangle{0.63}{0.16}{0.35}{5}{green!50.0!black};
\logLogSlopeTriangle{0.78}{0.16}{0.11}{7}{color0};

\end{axis}

\end{tikzpicture}

